Optical transitions and energy relaxation of hot carriers in Si nanocrystals

Dynamics of hot carriers confined in Si nanocrystals is studied theoretically using atomistic tight binding approach. Radiative, Auger-like and phonon-assisted processes are considered. The Auger-like energy exchange between electrons and holes is found to be the fastest process in the system. However the energy relaxation of hot electron-hole pair is governed by the single optical phonon emission. For a considerable number of states in small nanocrystals single-phonon processes are ruled out by energy conservation law.

==> cover.txt <==
Silicon nanocrystals in silicon dioxide matrix now attract a rapt attention of researchers. The ongoing experimental studies (Refs. 1--5 in the manuscript) rise the problem of competition between nonradiative relaxation and radiative recombination of confined hot carriers. Our theoretical manuscript is aimed to answer this question within the framework of the atomistic tight-binding approach.

Our analysis indicates that the Auger-like energy exchange between holes and alectrons is very fast (time shorter than 0.1 ps) but does not directly lead to energy relaxation, that the times of phonon-assisted energy relaxation are longer than 1 ps for nanocrystals with diameter larger than 3 nm, and that the 
fastest radiative recombination is for hot electrons (times in order of 10--100 ns).
We believe that our theory allows to obtain a deeper insight into the properties of silicon nanocrystals.

List of potential Referees is given below:

Dr. Prof. Ivan Pelant
Institute of Physics, Czech Republick
Ivan.Pelant@mff.cuni.cz

Dr. Katerina Dohnalova
University of Amsterdam, Netherlands
 k.dohnalova@uva.nl.

Dr. Prof. Minoru Fujii
Kobe University, Japan
fujii@eedept.kobe-u.ac.jp

Dr. Prof. Dmitry Kovalev
University of Bath,  UK
d.kovalev@bath.ac.uk

Dr. Prof. Anthony Kenyon
University College London, UK
t.kenyon@ee.ucl.ac.uk
